Enhancing Computational Notebooks with Code+Data Space Versioning

There is a gap between how people explore data and how Jupyter-like computational notebooks are designed. People explore data nonlinearly, using execution undos, branching, and/or complete reverts, whereas notebooks are designed for sequential exploration. Recent works like ForkIt are still insufficient to support these multiple modes of nonlinear exploration in a unified way. In this work, we address the challenge by introducing two-dimensional code+data space versioning for computational notebooks and verifying its effectiveness using our prototype system, Kishuboard, which integrates with Jupyter. By adjusting code and data knobs, users of Kishuboard can intuitively manage the state of computational notebooks in a flexible way, thereby achieving both execution rollbacks and checkouts across complex multi-branch exploration history. Moreover, this two-dimensional versioning mechanism can easily be presented along with a friendly one-dimensional history. Human subject studies indicate that Kishuboard significantly enhances user productivity in various data science tasks.

==> data/complexity_code.txt <==
group_number	naive_start_over	naive_start_middle	Kishuboard
1	10	249	10
2	10	257	10
3	10	278	10
4	12	320	12
5	10	282	10
6	10	243	10
7	10	322	10
8	10	304	10
9	12	336	12
10	10	257	10

==> data/complexity_var.txt <==
group_number	naive_start_over	naive_start_middle	Kishuboard
1	103	225	105
2	85	292	87
3	73	161	75
4	78	264	80
5	91	267	93
6	83	168	85
7	96	285	98
8	77	326	79
9	112	419	114
10	74	162	76

==> data/e2e_time.txt <==
group_number	naive_start_over	naive_start_middle	Kishuboard
1	268	151	270
2	289	138	329
3	291	120	196
4	325	110	207
5	385	192	312
6	535	203	409
7	693	355	522
8	803	522	574
9	826	691	824
10	1547	791	992

==> data/e2e_time1.txt <==
group_number	naive_start_over	naive_start_middle	Kishuboard
1	803	522	574
2	826	691	824
3	693	355	522
4	291	120	196
5	325	110	207
6	268	151	270
7	385	192	312
8	535	203	409
9	1547	791	992
10	289	138	329


==> data/price.txt <==
price   frequency
0	2
1	1
2	2
3	2
5	7
10	5
15	1

==> data/small_time.txt <==
user	1_1	1_2	1_3	2_1	2_2
CS1	105	27	94	102	83
CS2	110	151	101	315	66
CS3	130	10	86	278	62
CS4	252	32	15	140	112
CS5	134	142	160	301	77
KS1	135	39	58	298	43
KS2	107	41	40	35	17
KS3	171	47	44	128	35
KS4	134	105	36	99	32
KS5	244	67	54	259	27

==> data/task1_feature_usefulness.txt <==
feature	very_useful	somewhat_useful	neutral	less_useful	not_useful_at_all
Use_search_and_highlight_to_locate_commit	7	3	0	0	0
Use_execution_number_to_locate_commit	5	4	1	0	0
Checkout_both_code_and_variables_to_a_previous_commit	10	0	0	0	0
Rollback_variables_only	8	0	1	1	0
Browse_variable_information_at_the_variable_panel	10	0	0	0	0
Check_execution_history_of_commits	7	3	0	0	0

==> data/task2_feature_usefulness.txt <==
feature	very_useful	somewhat_useful	neutral	less_useful	not_useful_at_all
Use_search_and_highlight_to_locate_commit	7	3	0	0	0
Use_execution_number_to_locate_commit	4	3	2	1	0
Checkout_both_code_and_variables_to_a_previous_commit	5	2	1	2	0
Rollback_variables_only	5	2	1	2	0
Browse_variable_information_at_the_variable_panel	10	0	0	0	0
Check_execution_history_of_commits	4	5	1	0	0

==> data/timing_data_control.txt <==
User_CS_ID  User_CS  small_time_1_1  small_time_1_2  small_time_1_3  small_time_2_1  small_time_2_2  User_CL_ID  User_CL  large_time_1_1  large_time_1_2  large_time_1_3  large_time_2_1  large_time_2_2
CS1 0  105  27  94  102  83  CL1 0  241  281  157  355  223
CS2 1  110  151  101  315  66  CL2 1  432  65  285  264  261
CS3 2  130  10  86  278  62  CL3 2  248  47  219  152  190
CS4 3  252  32  15  140  112   CL4 3    212 12  227 307 203      
CS5 4  134  142  160  301  77 CL5 4 197 142 385 251 189

==> data/timing_data_kishu.txt <==
User_KS_ID  User_KS  small_time_1_1  small_time_1_2  small_time_1_3  small_time_2_1  small_time_2_2  User_KL_ID  User_KL  large_time_1_1  large_time_1_2  large_time_1_3  large_time_2_1  large_time_2_2
KS1 5  135  39  58  298  43  KL1 5  152  63  46  49  23
KS2 6  107  41  40  35  17  KL2 6  156  69  63  130  20
KS3 7  171  47  44  128  35  KL3 7  223  50  121  126  34
KS4 8  134  105  36  99  32  KL4 8  152  76  83  46  35
KS5 9  244  67  54  259  27  KL5 9  167 44  41  105 21   

==> data/try_data.txt <==
Category Series1 Series2 Series3
A 4 3 2
B 6 2 4
C 8 4 3

==> data/try_data1.txt <==
Category Series1 Series2 Series3
D 4 3 2
E 6 2 4
F 8 4 3

==> data/ui_easy_to_understand.txt <==
ui 	very_easy	easy	neutral	difficult	very_difficult
locate_the_commit	5	4	1	0	0
trace_variable_change	6	2	2	0	0
check_out/roll_back_a_commit	5	5	0	0	0
understand_the_content_in_the_executed_cells_panel	6	3	1	0	0
understand_dashed_line_and_solid_line	3	1	4	2	0

==> data/usage_frequency.txt <==
feature	featID  Task1	Task2	Task3	Task4	Task5
Browse_exec_history 1   2	0	0	0	0
Browse_var_info 2	0	7	0	10	0
Checkout_only_data  3	7	0	0	0	0
Checkout_code_data  4	3	0	10	0	10
Locate_by_exec_counter  5	7	0	0	0	0
Locate_by_search    6	2	0	0	10	0

==> data/usage_willingness.txt <==
willingness	very_willing    willing neutral	less_willing	not_willing_at_all
KS	3	1	0	1	0
KL	4	1	0	0	0
CS	3	2	0	0	0
CL	3	2	0	0	0
